DESQ: Frequent Sequence Mining with Subsequence Constraints

Frequent sequence mining methods often make use of constraints to control which subsequences should be mined. A variety of such subsequence constraints has been studied in the literature, including length, gap, span, regular-expression, and hierarchy constraints. In this paper, we show that many subsequence constraints---including and beyond those considered in the literature---can be unified in a single framework. A unified treatment allows researchers to study jointly many types of subsequence constraints (instead of each one individually) and helps to improve usability of pattern mining systems for practitioners. In more detail, we propose a set of simple and intuitive "pattern expressions" to describe subsequence constraints and explore algorithms for efficiently mining frequent subsequences under such general constraints. Our algorithms translate pattern expressions to compressed finite state transducers, which we use as computational model, and simulate these transducers in a way suitable for frequent sequence mining. Our experimental study on real-world datasets indicates that our algorithms---although more general---are competitive to existing state-of-the-art algorithms.

==> output_patterns.txt <==
N1:
110     big@JJ@ country@NN@
337     green@JJ@ tea@NN@
473     research@NN@ scientist@NN@

N2:
play soccer (207), died of heart failure (535)

N3:
extremely popular (257), very challenging (100),unusually heavy (150)

N4:
clash of the titans (10), Secretary of State (8138), editor in chief (3275)

N5:
lives in (847), is being advised by (15), has coached (10)

N6:
ORGANIZATION headed by ENTITY (275), PERSON born in LOCATION (481)

N7:
ORGANIZATION be superior team (11), PERSON be novelist (165), LOCATION be great place (38), George Bush be President (18)

N8:
president of the (13811), was@be born in (6063)


N9:
Democrats Republicans (7946), Pete Sampras Andre Agassi (141), Apple Microsoft (241)


N10:
NN of DT (1552833), NN IN DT (4223219), DT RB JJ (350005)



N11:
the JJ human (1238), for DT book (1704), the NN of (2339043)



A1:
524     Keyboards@Electronics Computers_&_Accessories@Electronics Mice_&_Input_Devices@Electronics
531     Mice_&_Input_Devices@Electronics Computers_&_Accessories@Electronics Keyboards@Electronics
554     Keyboards@Electronics Mice@Electronics Computers_&_Accessories@Electronics
556     Mice@Electronics Keyboards@Electronics Computers_&_Accessories@Electronics
577     MP3_Players@Electronics Electronics Headphones@Electronics
814     MP3_Players Headphones@Electronics Electronics

Mice, Keyboards, Computers \& Accessories (556), MP3 Players, Headphones (814)


A2:
10      The_Bourne_Identity The_Bourne_Supremacy
16      The_Bourne_Supremacy The_Bourne_Ultimatum/

``The Bourne Supremacy'', ``The Bourne Ultimatum'' (16)



A3:
10      Books Camera_Lenses@Electronics Accessories_&_Supplies@Electronic

10      Camera_Cases@Electronics Camera_Lenses@Electronics Accessories@Electronics

11      Camera_Lenses@Electronics Tripods_&_Monopods@Electronics Electronics

12      Camera_Batteries@Electronics SD_&_SDHC_Cards@Electronics


``Camera Lenses'', ``Tripods \& Monopods'' (11), ``Camera Batteries'', ``SD \& SDHC Cards'' (12)





A4:
128     Drumsticks@Musical_Instruments Drum_&_Percussion_Accessories@Musical_Instruments
197     Condenser_Microphones@Musical_Instruments Studio_Recording_Equipment@Musical_Instruments
10      Picks@Musical_Instruments Acoustic_Guitar_Strings@Musical_Instruments Guitar_&_Bass_Accessories@Musical_Instruments
127     Saxophones@Musical_Instruments Bags_&_Cases@Musical_Instruments Instrument_Accessories@Musical_Instruments

``Condenser Microphones'', ``Studio Recording Equipment'' (197), ``Saxophones'', ``Bags \& Cases'', ``Instrument Accessories'' (127)


A5:
10      METALLICA_LOAD METALLICA_RELOAD
16      Confessions_on_a_Dance_Floor Some_Hearts
16      Confessions_on_a_Dance_Floor The_Emancipation_of_Mimi
18      Hybrid_Theory Meteora

``Hybrid Theory'', ``Meteora'' (18), ``Confessions on a Dance Floor'', ``The Emancipation of Mimi'' (16)
